Learning Discrete and Continuous Factors of Data via Alternating Disentanglement

We address the problem of unsupervised disentanglement of discrete and continuous explanatory factors of data. We first show a simple procedure for minimizing the total correlation of the continuous latent variables without having to use a discriminator network or perform importance sampling, via cascading the information flow in the $\beta$-vae framework. Furthermore, we propose a method which avoids offloading the entire burden of jointly modeling the continuous and discrete factors to the variational encoder by employing a separate discrete inference procedure. This leads to an interesting alternating minimization problem which switches between finding the most likely discrete configuration given the continuous factors and updating the variational encoder based on the computed discrete factors. Experiments show that the proposed method clearly disentangles discrete factors and significantly outperforms current disentanglement methods based on the disentanglement score and inference network classification score. The source code is available at https://github.com/snu-mllab/DisentanglementICML19.

==> csv/chairs_mi0.csv <==
        value,  iter
          0.0,     0
2.78626060486, 10000
2.97423267365, 20000
2.96526098251, 30000
3.10781431198, 40000
 2.9911339283, 50000
 3.1959297657, 60000
3.08477640152, 70000
3.20856237411, 80000
3.22597169876, 90000
3.25876903534,100000
3.22992897034,110000
3.28913640976,120000
3.32264661789,130000
3.27228116989,140000
3.28083062172,150000


==> csv/chairs_mi1.csv <==
        value,  iter
          0.0,     0
 1.0164539814, 10000
1.17397534847, 20000
3.06747341156, 30000
3.17223596573, 40000
3.14106655121, 50000
 3.3074388504, 60000
3.32793617249, 70000
3.43636059761, 80000
 3.4654545784, 90000
3.59203672409,100000
3.49881076813,110000
3.63770318031,120000
 3.6308631897,130000
 3.6985411644,140000
 3.6820025444,150000


==> csv/chairs_mi2.csv <==
         value,  iter
           0.0,     0
0.532347679138, 10000
0.555344939232, 20000
0.489948928356, 30000
0.509621858597, 40000
0.332741141319, 50000
0.323833823204, 60000
 2.40055751801, 70000
 2.54513263702, 80000
 2.62348246574, 90000
 2.67159128189,100000
 2.67913579941,110000
 2.79469156265,120000
 2.81644153595,130000
   2.832280159,140000
 2.75469064713,150000


==> csv/chairs_mi3.csv <==
         value,  iter
           0.0,     0
0.188447237015, 10000
0.211712956429, 20000
0.254373669624, 30000
0.275405049324, 40000
0.266543984413, 50000
0.256700515747, 60000
 0.22882604599, 70000
  0.2283847332, 80000
  1.9143434763, 90000
 2.10316038132,100000
 2.13347482681,110000
 2.15658950806,120000
 2.23933267593,130000
 2.21845912933,140000
  2.2443549633,150000


==> csv/chairs_mi4.csv <==
         value,  iter
           0.0,     0
0.719687283039, 10000
0.883088827133, 20000
0.805478751659, 30000
0.829466104507, 40000
0.420863986015, 50000
0.484986543655, 60000
0.303977012634, 70000
0.321180582047, 80000
0.243543148041, 90000
0.239643573761,100000
 2.01791381836,110000
 2.17163181305,120000
  2.2533428669,130000
 2.25422668457,140000
 2.28110122681,150000


==> csv/chairs_mi_d.csv <==
        value,  iter
          0.0,     0
          0.0, 10000
          0.0, 20000
          0.0, 30000
          0.0, 40000
1.09312903867, 50000
 1.0953040991, 60000
1.09025993106, 70000
1.09768867508, 80000
1.09788139643, 90000
1.09834319777,100000
1.09844613614,110000
1.09804496009,120000
1.09812681191,130000
1.09829618669,140000
1.09831108242,150000


==> csv/dsprites_mi0.csv <==
  iter,        value
     0,          0.0
 10000,3.57545423508
 20000,3.70202827454
 30000,3.75650191307
 40000,3.83034896851
 50000,3.94378376007
 60000,3.79130125046
 70000,3.83011817932
 80000,3.84722137451
 90000,4.02863121033
100000,3.99066257477
110000,4.06484889984
120000,4.18993186951
130000,4.22933959961
140000,4.26345300674
150000, 4.1705904007
160000,4.29267215729
170000,4.28872346878
180000,4.29479837418
190000,4.29359006882
200000,4.33453941345
210000,4.38124465942
220000,4.34479618073
230000,4.32956218719
240000, 4.3612446785
250000,4.38546466827
260000,4.38015556335
270000,4.33583879471
280000,4.31867027283
290000,4.33185005188
300000,4.33902645111


==> csv/dsprites_mi1.csv <==
  iter,            value
     0,              0.0
 10000, -0.0664894580841
 20000,-0.00799334049225
 30000,    2.64393210411
 40000,    3.06023311615
 50000,    3.27464771271
 60000,    3.26142787933
 70000,     3.2794854641
 80000,    3.32420682907
 90000,    3.48148179054
100000,    3.55455303192
110000,    3.60737895966
120000,    3.70951080322
130000,    3.85616564751
140000,    3.87051963806
150000,    3.97111940384
160000,    3.95506095886
170000,    4.00167655945
180000,    4.05773067474
190000,    4.03509235382
200000,    4.09674549103
210000,    4.09666633606
220000,    4.12019777298
230000,    4.13324069977
240000,    4.10722160339
250000,    4.17772006989
260000,    4.17192459106
270000,    4.25333499908
280000,    4.22629642487
290000,    4.27167606354
300000,    4.19847583771


==> csv/dsprites_mi2.csv <==
  iter,           value
     0,             0.0
 10000,-0.0145906209946
 20000,-0.0151579380035
 30000, 0.0130381584167
 40000,-0.0119104385376
 50000,   2.45225954056
 60000,   2.66045641899
 70000,   2.74053192139
 80000,   2.80327892303
 90000,   2.97116374969
100000,   3.01939201355
110000,   3.07850003242
120000,   3.16145634651
130000,   3.16909408569
140000,   3.17004561424
150000,   3.19560027122
160000,   3.21191835403
170000,   3.19293880463
180000,   3.22557163239
190000,   3.15141630173
200000,   3.20480656624
210000,   3.24790763855
220000,   3.20584774017
230000,   3.24212479591
240000,   3.14326190948
250000,   3.23416471481
260000,   3.22306060791
270000,   3.17610740662
280000,   3.17706441879
290000,   3.17205882072
300000,   3.15866374969


==> csv/dsprites_mi3.csv <==
  iter,         value
     0,           0.0
 10000, 1.40023517609
 20000, 1.54975748062
 30000, 1.46893787384
 40000, 1.29265999794
 50000,0.441584467888
 60000,0.182230114937
 70000, 1.56988298893
 80000, 1.77555322647
 90000, 2.11936807632
100000,  2.3376250267
110000, 2.42116570473
120000, 2.60941743851
130000, 2.76695394516
140000, 2.79903960228
150000, 2.89319324493
160000, 2.97603559494
170000, 2.97596716881
180000,  2.9957883358
190000, 2.92909264565
200000, 2.96872186661
210000, 2.97967171669
220000, 2.94541740417
230000, 3.00870609283
240000, 2.96083116531
250000, 3.02570486069
260000, 3.01108169556
270000, 3.01582622528
280000, 2.98729705811
290000, 3.02364563942
300000, 3.00685119629


==> csv/dsprites_mi4.csv <==
  iter,            value
     0,              0.0
 10000,   0.978430986404
 20000,    1.00935006142
 30000,    0.60526818037
 40000,   0.329877853394
 50000,  -0.020614027977
 60000,  0.0268087387085
 70000,-0.00485801696777
 80000, -0.0187188386917
 90000,-0.00459730625153
100000,  0.0130468606949
110000, 0.00959312915802
120000, 0.00492191314697
130000, -0.0361713171005
140000, 0.00476288795471
150000,  0.0124348402023
160000,-0.00192093849182
170000,-0.00536739826202
180000,  0.0348428487778
190000, 0.00460076332092
200000,  -0.016037940979
210000,  0.0167191028595
220000,  0.0182962417603
230000,  0.0237644910812
240000,  0.0325049161911
250000,-0.00167739391327
260000, -0.0217417478561
270000, -0.0313060283661
280000,   0.010931968689
290000,  -0.014283657074
300000, -0.0198996067047


==> csv/dsprites_mi5.csv <==
  iter,            value
     0,              0.0
 10000,    1.05828094482
 20000,    0.85173946619
 30000, 0.00774073600769
 40000,-0.00177252292633
 50000, 0.00287520885468
 60000,   0.014888048172
 70000, -0.0260858535767
 80000, 0.00507962703705
 90000, -0.0165058374405
100000,-0.00884413719177
110000, -0.0124133825302
120000,  0.0211906433105
130000,   0.037181854248
140000, -0.0411217212677
150000, -0.0171602964401
160000, -0.0122433900833
170000,-0.00158774852753
180000,-0.00875163078308
190000, -0.0175693035126
200000,  0.0439711809158
210000, 0.00077211856842
220000,  0.0117708444595
230000, -0.0165256261826
240000, -0.0473597049713
250000, -0.0018082857132
260000,  -0.023696064949
270000,   -0.00565969944
280000, -0.0200921297073
290000, -0.0667924880981
300000, -0.0393275022507


==> csv/dsprites_mi_d.csv <==
  iter,value
     0,    0
 10000,    0
 20000,    0
 30000,    0
 40000,    0
 50000,    0
 60000,    0
 70000,    0
 80000,    0
 90000,    1.09
100000,    1.09
110000,    1.09
120000,    1.09
130000,    1.09
140000,    1.09
150000,    1.09
160000,    1.09
170000,    1.09
180000,    1.09
190000,    1.09
200000,    1.09
210000,    1.09
220000,    1.09
230000,    1.09
240000,    1.09
250000,    1.09
260000,    1.09
270000,    1.09
280000,    1.09
290000,    1.09
300000,    1.09


==> csv/mnist_mi0.csv <==
  iter,         value
     0,           0.0
  5000,0.622212350368
 10000,0.696013510227
 15000, 1.74795532227
 20000, 1.91718745232
 25000, 2.04283356667
 30000, 2.09515070915
 35000, 2.05183386803
 40000, 2.13448429108
 45000, 2.12662339211
 50000, 2.19733595848
 55000, 2.09401273727
 60000, 2.18772983551
 65000, 2.20095610619
 70000, 2.24222111702
 75000, 2.19414997101
 80000, 2.23128962517
 85000, 2.21009254456
 90000, 2.20307898521
 95000, 2.23433923721
100000, 2.28232526779
105000, 2.27745223045
110000, 2.20581746101
115000, 2.21058917046
120000, 2.29818248749


==> csv/mnist_mi1.csv <==
  iter,          value
     0,            0.0
  5000,0.0369052886963
 10000, 0.150389432907
 15000, 0.176806569099
 20000, 0.197634220123
 25000,  1.19187319279
 30000,  1.46059012413
 35000,  1.53413045406
 40000,   1.6297929287
 45000,  1.64658367634
 50000,  1.68338859081
 55000,  1.68111491203
 60000,  1.64750015736
 65000,  1.71352291107
 70000,  1.71831822395
 75000,  1.72493600845
 80000,  1.71861577034
 85000,  1.75367331505
 90000,  1.72275280952
 95000,  1.72755789757
100000,    1.748665452
105000,  1.74299931526
110000,  1.75201320648
115000,  1.75065433979
120000,  1.77658426762


==> csv/mnist_mi2.csv <==
  iter,             value
     0,               0.0
  5000,  0.00737810134888
 10000,  0.00672495365143
 15000,   0.0238171815872
 20000,-0.000789165496826
 25000,   0.0352667570114
 30000,  -0.0021185874939
 35000,    0.428336501122
 40000,      1.0105612278
 45000,     1.12565076351
 50000,     1.19349551201
 55000,     1.20442175865
 60000,     1.28169047832
 65000,     1.33081865311
 70000,     1.40218436718
 75000,     1.34750723839
 80000,     1.34495055676
 85000,     1.38056087494
 90000,     1.34403538704
 95000,     1.38177990913
100000,     1.43197619915
105000,     1.36169409752
110000,     1.35557436943
115000,     1.39459085464
120000,     1.48127400875


==> csv/mnist_mi3.csv <==
  iter,            value
     0,              0.0
  5000,   0.105456113815
 10000,  0.0487306118011
 15000,  0.0202084779739
 20000,  0.0419375896454
 25000,   0.017477273941
 30000,  0.0750225782394
 35000, 0.00636863708496
 40000,-0.00377237796783
 45000,   0.897645354271
 50000,    1.01807141304
 55000,    1.05588543415
 60000,    1.04734385014
 65000,    1.17721128464
 70000,    1.17632567883
 75000,    1.18328416348
 80000,    1.17960655689
 85000,    1.16632413864
 90000,    1.18687129021
 95000,    1.19414997101
100000,     1.1730670929
105000,    1.16588878632
110000,    1.16575992107
115000,    1.16285812855
120000,    1.22313463688


==> csv/mnist_mi4.csv <==
  iter,            value
     0,              0.0
  5000,  0.0424343347549
 10000, -0.0116176605225
 15000,-0.00188660621643
 20000, -0.0038515329361
 25000, -0.0100282430649
 30000, -0.0216581821442
 35000,-0.00089955329895
 40000, 0.00734579563141
 45000,  0.0127527713776
 50000,-0.00179386138916
 55000, -0.0433939695358
 60000,   0.545265197754
 65000,   0.824115395546
 70000,   0.929458200932
 75000,   0.915111422539
 80000,    0.99630600214
 85000,    1.00118684769
 90000,   0.997083842754
 95000,    1.03209793568
100000,     1.0259604454
105000,    1.07304406166
110000,   0.999269008636
115000,    1.01203656197
120000,    1.02458310127


==> csv/mnist_mi5.csv <==
  iter,            value
     0,              0.0
  5000,  0.0194132328033
 10000,   0.031294465065
 15000, 0.00412333011627
 20000, -0.0109823942184
 25000, -0.0410733222961
 30000,  0.0114144086838
 35000,-0.00206971168518
 40000,  0.0195242166519
 45000,  0.0270888805389
 50000,   0.021443605423
 55000,  0.0109103918076
 60000,  0.0372993946075
 65000,  0.0324974060059
 70000,   0.195126891136
 75000,   0.561641991138
 80000,   0.635954022408
 85000,   0.715751349926
 90000,   0.741058051586
 95000,   0.698950231075
100000,   0.786877810955
105000,   0.820317327976
110000,   0.818404495716
115000,   0.793700277805
120000,   0.836098492146


==> csv/mnist_mi6.csv <==
  iter,           value
     0,             0.0
  5000,  0.083811044693
 10000,  0.158726334572
 15000,  0.188844919205
 20000,  0.243946671486
 25000,  0.197958230972
 30000,  0.205080389977
 35000,  0.135466575623
 40000,  0.110369920731
 45000, 0.0323532819748
 50000,  0.017861366272
 55000, 0.0346885919571
 60000,-0.0159107446671
 65000,0.00947296619415
 70000, -0.014276266098
 75000, 0.0424803495407
 80000,0.00402927398682
 85000, 0.0248764753342
 90000, 0.0511100292206
 95000,  0.300506591797
100000,  0.378005981445
105000,  0.526238203049
110000,  0.513141393661
115000,  0.558900177479
120000,  0.606190085411


==> csv/mnist_mi7.csv <==
  iter,            value
     0,              0.0
  5000,   0.165709853172
 10000,   0.207489132881
 15000,   0.181220889091
 20000,    0.24812078476
 25000,   0.210455536842
 30000,    0.22062265873
 35000,   0.304636597633
 40000,   0.272424936295
 45000,   0.267124772072
 50000,   0.194337964058
 55000,   0.162283778191
 60000,  0.0596680641174
 65000,  0.0279330015182
 70000, -0.0513175725937
 75000,   0.020732998848
 80000, 0.00385320186615
 85000, -0.0414582490921
 90000,-0.00816655158997
 95000,0.000495672225952
100000,   0.022979259491
105000,-0.00698220729828
110000, 0.00600183010101
115000, 0.00338673591614
120000, -0.0144854784012


==> csv/mnist_mi8.csv <==
  iter,            value
     0,              0.0
  5000,   0.432193040848
 10000,   0.543175160885
 15000,   0.550485610962
 20000,   0.663874983788
 25000,   0.473960280418
 30000,   0.250727891922
 35000,   0.239637851715
 40000,  0.0535743236542
 45000, -0.0028361082077
 50000, -0.0102756023407
 55000, -0.0385540723801
 60000, 0.00637829303741
 65000, -0.0402545928955
 70000,  0.0279607772827
 75000,  0.0195602178574
 80000,  0.0145817995071
 85000,  0.0256687402725
 90000,   0.041991353035
 95000,  0.0451301336288
100000,-0.00878775119781
105000,-0.00243175029755
110000,0.000987529754639
115000,  0.0103980302811
120000, 0.00657665729523


==> csv/mnist_mi9.csv <==
  iter,            value
     0,              0.0
  5000,  0.0426790714264
 10000, -0.0370471477509
 15000,  0.0144304037094
 20000,  0.0185071229935
 25000, -0.0347067117691
 30000, -0.0262205600739
 35000,  0.0100189447403
 40000, -0.0362918376923
 45000,  0.0188281536102
 50000,   0.021804690361
 55000, -0.0251690149307
 60000,-0.00756061077118
 65000,   -0.01620054245
 70000, 0.00708758831024
 75000,  0.0287503004074
 80000, 0.00683927536011
 85000, 0.00143480300903
 90000, -0.0126258134842
 95000,-0.00764644145966
100000,  0.0111371278763
105000, -0.0163538455963
110000,  0.0156471729279
115000,-0.00668144226074
120000,  -0.016809463501


==> csv/mnist_mi_d.csv <==
  iter,        value
     0,          0.0
  5000,2.28537131802
 10000,  2.286512989
 15000,2.29819714324
 20000,2.29978744448
 25000,2.29892959283
 30000,2.29972844514
 35000,2.30097405181
 40000, 2.3015253128
 45000,2.30186249241
 50000,2.30153066274
 55000,2.30180274554
 60000,2.30184271302
 65000,2.30180925241
 70000, 2.3017873317
 75000,2.30180575611
 80000,2.30180634927
 85000,2.30181142393
 90000,2.30175683361
 95000,2.30176847306
100000,2.30174958519
105000,2.30174474022
110000, 2.3017516848
115000,2.30172065971
120000,2.30173006563


==> csv/tc_score.csv <==
            tc,  score,label
      0.831216,0.87125,    b
       1.24278, 0.9225,    b
       1.29021, 0.9575,    b
       1.31122, 0.7475,    b
       1.34144, 0.8125,    b
       1.36491,   0.95,    b
       1.38051,0.93375,    b
       1.66262, 0.8975,    b
       1.77929,0.78875,    b
       1.79948,0.91875,    b
0.273879110813,0.83125,    a
0.399976968765,    0.8,    a
0.579432070255, 0.8425,    a
  1.4490197897,0.80875,    a
 2.09764409065,0.80875,    a
 3.10017967224, 0.8375,    a
 3.54699420929,  0.825,    a
 4.84063529968,0.79875,    a
 5.12344789505,0.78625,    a
 5.18948960304, 0.7925,    a
 3.56851244168,   0.83,    c
 3.81808286082,0.85125,    c
  4.2223706944,   0.76,    c
 4.26163498654, 0.7825,    c
 4.72733776314, 0.8075,    c
  5.2556837015, 0.8325,    c
 5.57540274241, 0.8025,    c
 5.95206174341,0.83875,    c
 5.98897034269,0.79875,    c
 7.97669360602,  0.805,    c
 5.46656332278,0.73625,    d
 6.49116214408, 0.7125,    d
 6.58278562932, 0.7275,    d
 6.79328162005,0.68375,    d
  6.8181086444,   0.55,    d
 6.96652114982,    0.7,    d
 7.07572825768,0.62875,    d
 7.08401790544, 0.6675,    d
 7.18538840409,  0.665,    d
 7.28533692746,   0.63,    d


==> csv/tc_score_augvae.csv <==
           tc,  score
0.76178881526,  0.825
1.87031988963,0.87375
2.82313515525,0.76875
2.94942608025,0.79625
3.26775957865, 0.8175
3.80969586363,0.85125
3.95127943548, 0.8425
5.38930265058,0.79375
 5.4960066503,  0.805
 5.6927334567,    0.8


==> csv/tc_score_augvae_discrete.csv <==
      tc,  score
0.948323,   0.81
 1.15986,   0.97
 1.16175,   0.84
 1.30137,0.84125
 1.31085,   0.98
 1.34891,0.98125
 1.35962, 0.9575
  1.3633, 0.8075
 1.43492,   0.96
 1.50845,0.98625


==> csv/tc_score_factorvae.csv <==
           tc,  score
3.56851244168,   0.83
3.81808286082,0.85125
 4.2223706944,   0.76
4.26163498654, 0.7825
4.72733776314, 0.8075
 5.2556837015, 0.8325
5.57540274241, 0.8025
5.95206174341,0.83875
5.98897034269,0.79875
7.97669360602,  0.805


==> csv/tc_score_jointvae.csv <==
  score,     tc
0.74125,9.5946
   0.73,9.8627
0.74375,10.77321667
0.74125,11.02016667
 0.7475,11.14065
0.75375,11.20573333
0.74875,11.2246
0.74125,11.4191167
0.73625,11.55226667
0.73125,11.6243



==> csv/tc_score_vae.csv <==
           tc,  score
2.10076616961,   0.73
2.57791948513,    0.8
2.59478925075,0.82125
2.64636414981,0.62875
 2.6953142971,0.78875
2.71214694984,   0.67
 2.8052145199,0.82875
2.81049045397,0.82875
2.82335971741,0.62625
2.83659293677,0.71875

